A task in a suit and a tie: paraphrase generation with semantic augmentation

Paraphrasing is rooted in semantics. We show the effectiveness of transformers (Vaswani et al. 2017) for paraphrase generation and further improvements by incorporating PropBank labels via a multi-encoder. Evaluating on MSCOCO and WikiAnswers, we find that transformers are fast and effective, and that semantic augmentation for both transformers and LSTMs leads to sizable 2-3 point gains in BLEU, METEOR and TER. More importantly, we find surprisingly large gains on human evaluations compared to previous models. Nevertheless, manual inspection of generated paraphrases reveals ample room for improvement: even our best model produces human-acceptable paraphrases for only 28% of captions from the CHIA dataset (Sharma et al. 2018), and it fails spectacularly on sentences from Wikipedia. Overall, these results point to the potential for incorporating semantics in the task while highlighting the need for stronger evaluation.

==> feedback.txt <==
--
Feedback from Emily:

My main feedback is to focus on the contribution, and how can the paper organization and evidence provided support that.

My view is that the main contribution is the adding semantics (to both Transformer and LSTM). As written it looks like the main claim is that transformers are good for paraphrasing, but that to me seems more incremental than the adding of SRL.

Experiments/Figures:
Figure 3 doesn't have the models introduced in this paper (the +PropBank models) for either the LSTM or Transformer. This seems like a major thing a reader would want to know. I'd also be very interested to see if adding the SRL affects the data efficiency. 

Table 4: It's a bit disappointing that injecting semantics doesn't help on the longer sentences. Is this due to SLING mistakes? Any insight you can give here would be very helpful and would affect the takeaway for the reader. If we had much better SRL on long sentences, would that make paraphrasing much better, or would that be irrelevant?

Table 8: Would it be possible to have human evals on the LSTM-PB too? 

Organization:
The "Models" section goes back and forth between prior work and the new work (injection of SRL predictions). The "Encoding semantics" section is mostly about SLING (prior work) but also includes adding the SRL w/multi-encoder (new). Similarly the Baselines section sounds like it'll be prior work, but then it also includes adding the SRL w/multi-encoder for LSTMs (new). Suggestion for one possible organization:
Architectures:
LSTM (2 variants)
Transformer
SRL Representation
Incorporating semantics with multi-encoders
Into LSTM
Into Transformer

Smaller feedback:

Figure 2 and discussion: I'm not sure this is helping your argument --- "sunglasses" attending to consumer good which is boat doesn't seem necessarily desirable..

Table 8: What data is this? How big and what source?

Table 9: What about pretraining without the -PB? One natural combination is missing

Table 10: Can you say anything about how you found these examples / prevalence / representativeness? Are there just as many cherry-picked examples in other directions?

Nits:

Optional: Table 3: "+PB" is not as obviously semantics just from seeing it. Agreed the dataset is Propbank, but given there are no other sets used here, maybe "+SRL"?

